Beyond a Global Norm: Personalizing Toxicity Sensitivity in Language Models Without Retraining

Reducing toxicity is often framed as a global alignment problem, yet perceptions of harmful language are subjective and context-dependent. We present the first comparative evaluation of training-free methods for aligning language generation to user-specific toxicity sensitivities across three inference-time intervention stages: pre-decoding (prompt conditioning and rewriting), in-decoding (token, logit, and representation steering), and post-decoding (candidate re-ranking). Evaluated against toxicity sensitivity targets derived from the PRISM dataset, all methods reduce alignment error by 28-47%. However, the results reveal a fundamental trade-off between alignment effectiveness, personalization, and general language quality, showing how toxicity sensitivity alignment is an inherently multi-objective problem.

==> tikz/MAE_categories.dat <==
point URIAL method_1 method_2 method_3 method_4 method_5 Manhattan Mahalanobis
0 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 26.7 25.0
1 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 42.2 40.6
2 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 30.9 30.0
3 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 30.5 28.5
4 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 40.2 34.9
5 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 37.6 29.2


==> tikz/MAE_categories_2.dat <==
point URIAL method_1 method_2 method_3 method_4 method_5 Manhattan Mahalanobis
0 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 -0.267 -0.250
1 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 -0.422 -0.406
2 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 -0.309 -0.300
3 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 -0.305 -0.285
4 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 -0.402 -0.349
5 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 -0.376 -0.292

==> tikz/before_MAE_categories.dat <==
point URIAL method_1 method_2 method_3 method_4 method_5
0 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 
1 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 
2 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 
3 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 
4 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 
5 0.1 -0.2 -0.3 -0.4 -0.5 -0.6 

==> tikz/demographics.dat <==
point URIAL method_1 method_2 method_3 method_4 method_5
0 -0.1 0.2 0.3 0.4 0.5 0.6 
1 -0.1 0.2 0.3 0.4 0.5 0.6 
2 -0.1 0.2 0.3 0.4 0.5 0.6 
3 -0.1 0.2 0.3 0.4 0.5 0.6 
4 -0.1 0.2 0.3 0.4 0.5 0.6 

==> tikz/prism_diversity.dat <==
point user300 user321 user280
0 1 1 1
1 2 2 2
2 3 3 3
3 4 4 4
4 5 5 5 
5 6 6 6
